Massively Multilingual Transfer for NER

In cross-lingual transfer, NLP models over one or more source languages are applied to a low-resource target language. While most prior work has used a single source model or a few carefully selected models, here we consider a `massive' setting with many such models. This setting raises the problem of poor transfer, particularly from distant languages. We propose two techniques for modulating the transfer, suitable for zero-shot or few-shot learning, respectively. Evaluating on named entity recognition, we show that our techniques are much more effective than strong baselines, including standard ensembling, and our unsupervised method rivals oracle selection of the single best individual model.

==> figs/figure-5-data.csv <==
topK,BEA-ent-uns-x2,MV-ent-gold100,BEA-ent-uns-cheat,BEA-ent-sup-gold100,rare,,,,,,,,,,,
1,63.2284166562375,69.1542911712358,67.6794064380159,67.6132820793526,74.8,,,,,,,,,,,
2,67.6397965784696,68.6306675392585,70.2362439903613,70.085220978324,76.8,,,,,,,,,,,
3,69.9904628395765,72.7572126714395,71.9812918276305,73.1856133381649,,,,,,,,,,,,
4,71.0849216768265,72.5368795770449,72.7145624210268,73.9686567610792,,,,,,,,,,,,
5,72.0783918717008,72.6474378864275,73.6071789136354,74.4427999153472,77.8,,,,,,,,,,,
6,72.476752099613,71.8226635702755,73.8621382869367,74.4485232708753,,,,,,,,,,,,
7,72.6961676677334,71.199985585882,74.0171614247936,74.6552912388779,,,,,,,,,,,,
8,72.9429529422364,70.5661350441441,74.2812648097684,74.70463395955,,,,,,,,,,,,
9,72.8387503852727,69.9668777308189,74.3016075925898,74.6889433180586,,,,,,,,,,,,
10,72.8280307158797,69.1317903055493,74.1458952783804,74.7867751971905,77.9,,,,,,,,,,,
11,72.5734637611644,68.3358943676301,73.8511857241335,74.6770208357368,,,,,,,,,,,,
12,72.6156160620084,67.7265721130609,73.8094755337884,74.6083583173342,,,,,,,,,,,,
13,72.5287301813196,67.1617098198943,73.8428746542151,74.6708910124269,,,,,,,,,,,,
14,72.3351933716655,66.7378928745198,73.6313612054972,74.5136185205165,,,,,,,,,,,,
15,72.2938648399826,66.4452375552222,73.5407270800072,74.5174992371329,,,,,,,,,,,,
16,72.1743988448043,65.9752714175769,73.4415767072805,74.4028189955339,,,,,,,,,,,,
17,72.1603288949516,65.5753072046978,73.3227536680467,74.3436032066656,,,,,,,,,,,,
18,72.0095173383736,65.1894400129565,73.0482761951612,74.2180961866117,,,,,,,,,,,,
19,71.8726346860995,64.9232583447211,72.9487109495041,74.0641706144701,,,,,,,,,,,,
20,71.7296245820442,64.5700637091825,72.605211240153,73.9312847257982,,,,,,,,,,,,
40,,,,,77.4,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,-15,74.8,7.3,a,top$1$
,,,,,,,,,,,,15,64.2,7.7,b,unif$1$
,,,,,,,,,,,,85,76.8,7.5,a,top$2$
,,,,,,,,,,,,115,69.1,7.6,b,unif$2$
,,,,,,,,,,,,185,77.8,6.1,a,top$5$
,,,,,,,,,,,,215,73.3,7.5,b,unif$5$
,,,,,,,,,,,,285,77.9,6.3,a,top$10$
,,,,,,,,,,,,315,74.3,7.2,b,unif$10$
,,,,,,,,,,,,385,77.4,6.3,a,top$40$
,,,,,,,,,,,,415,76,6.4,b,unif$40$


==> testdata.dat <==
%% LaTeX2e file `testdata.dat'
%% generated by the `filecontents' environment
%% from source `acl2019' on 2019/06/03.
%%
x col1 col2 col3 col4 rare
1 63.2284166562375 69.1542911712358 67.6794064380159 67.6132820793526 74.8
2 67.6397965784696 68.6306675392585 70.2362439903613 70.085220978324 76.8
3 69.9904628395765 72.7572126714395 71.9812918276305 73.1856133381649 nan
4 71.0849216768265 72.5368795770449 72.7145624210268 73.9686567610792 nan
5 72.0783918717008 72.6474378864275 73.6071789136354 74.4427999153472 77.8
6 72.476752099613 71.8226635702755 73.8621382869367 74.4485232708753 nan
7 72.6961676677334 71.199985585882 74.0171614247936 74.6552912388779 nan
8 72.9429529422364 70.5661350441441 74.2812648097684 74.70463395955 nan
9 72.8387503852727 69.9668777308189 74.3016075925898 74.6889433180586 nan
10 72.8280307158797 69.1317903055493 74.1458952783804 74.7867751971905 77.9
11 72.5734637611644 68.3358943676301 73.8511857241335 74.6770208357368 nan
12 72.6156160620084 67.7265721130609 73.8094755337884 74.6083583173342 nan
13 72.5287301813196 67.1617098198943 73.8428746542151 74.6708910124269 nan
14 72.3351933716655 66.7378928745198 73.6313612054972 74.5136185205165 nan
15 72.2938648399826 66.4452375552222 73.5407270800072 74.5174992371329 nan
16 72.1743988448043 65.9752714175769 73.4415767072805 74.4028189955339 nan
17 72.1603288949516 65.5753072046978 73.3227536680467 74.3436032066656 nan
18 72.0095173383736 65.1894400129565 73.0482761951612 74.2180961866117 nan
19 71.8726346860995 64.9232583447211 72.9487109495041 74.0641706144701 nan
20 71.7296245820442 64.5700637091825 72.605211240153 73.9312847257982 nan
40 nan nan nan nan 77.4


==> topk.txt <==
64.43902439	68.97560976	73.46341463	76.48780488	77.65853659
8.585012465	5.77705723	5.020446001	5.30151842	5.721056529

